Electroweak Restoration at the LHC and Beyond: The $Vh$ Channel

The LHC is exploring electroweak (EW) physics at the scale EW symmetry is broken. As the LHC and new high energy colliders push our understanding of the Standard Model to ever-higher energies, it will be possible to probe not only the breaking of but also the restoration of EW symmetry. We propose to observe EW restoration in double EW boson production via the convergence of the Goldstone boson equivalence theorem. This convergence is most easily measured in the vector boson plus Higgs production, $Vh$, which is dominated by the longitudinal polarizations. We define EW restoration by carefully taking the limit of zero Higgs vacuum expectation value (vev). EW restoration is then measured through the ratio of the $p_T^h$ distributions between $Vh$ production in the Standard Model and Goldstone boson plus Higgs production in the zero vev theory, where $p_T^h$ is the Higgs transverse momentum. As EW symmetry is restored, this ratio converges to one at high energy. We present a method to extract this ratio from collider data. With a full signal and background analysis, we demonstrate that the 14 TeV HL-LHC can confirm that this ratio converges to one to 40% precision while at the 27 TeV HE-LHC the precision will be 6%. We also investigate statistical tests to quantify the convergence at high energies. Our analysis provides a roadmap for how to stress test the Goldstone boson equivalence theorem and our understanding of spontaneously broken symmetries, in addition to confirming the restoration of EW symmetry.

==> Data/Fig1a.dat <==
WL WL:
0.1 5.0377305e-05
10.1 0.074862627
20.1 0.09313284
30.1 0.077873618
40.1 0.057191035
50.1 0.042618112
60.1 0.03480206
70.1 0.031577095
80.1 0.030987829
90.1 0.031775777
100.1 0.033219529
110.1 0.034927122
120.1 0.036692165
130.1 0.038411028
140.1 0.040035595
150.1 0.041546835
160.1 0.04294139
170.1 0.044223818
180.1 0.045402163
190.1 0.046485738
200.1 0.047484092
210.1 0.048406363
220.1 0.049260908
230.1 0.050055209
240.1 0.05079597
250.1 0.051489134
260.1 0.052139916
270.1 0.052752886
280.1 0.053332053
290.1 0.053880965
300.1 0.054402715
310.1 0.054900029
320.1 0.055375277
330.1 0.055830615
340.1 0.056267916
350.1 0.056688847
360.1 0.057094876
370.1 0.057487339
380.1 0.057867327
390.1 0.058235895
400.1 0.058593991
410.1 0.05894258
420.1 0.059282263
430.1 0.059613757
440.1 0.059937678
450.1 0.06025456
460.1 0.060564858
470.1 0.060869027
480.1 0.061167541
490.1 0.061460753
500.1 0.061748984
510.1 0.062032569
520.1 0.062311794
530.1 0.062586896
540.1 0.062858112
550.1 0.063125634
560.1 0.063389645
570.1 0.063650371
580.1 0.063908007
590.1 0.0641627
600.1 0.064414611
610.1 0.064663866
620.1 0.064910592
630.1 0.065154913
640.1 0.065396921
650.1 0.065636719
660.1 0.065874384
670.1 0.066109968
680.1 0.066343601
690.1 0.066575381
700.1 0.066805387
710.1 0.067033686
720.1 0.067260347
730.1 0.067485437
740.1 0.067709017
750.1 0.067931081
760.1 0.068151741
770.1 0.068371046
780.1 0.068589011
790.1 0.068805681
800.1 0.069021071
810.1 0.069235215
820.1 0.06944821
830.1 0.069660043
840.1 0.069870815
850.1 0.070080539
860.1 0.070289241
870.1 0.070496954
880.1 0.070703703
890.1 0.070909519
900.1 0.071114425
910.1 0.071318448
920.1 0.071521601
930.1 0.071723898
940.1 0.071925401
950.1 0.072126094
960.1 0.072325953
970.1 0.072525014
980.1 0.072723325
990.1 0.072920918

WL WT:
0.1 0.99979123
10.1 0.53783339
20.1 0.255723
30.1 0.15781406
40.1 0.14412659
50.1 0.15305918
60.1 0.16171609
70.1 0.16488192
80.1 0.16295466
90.1 0.15748912
100.1 0.14991328
110.1 0.14127468
120.1 0.13227161
130.1 0.1233449
140.1 0.11475694
150.1 0.106651
160.1 0.099094645
170.1 0.092107957
180.1 0.085681903
190.1 0.079790796
200.1 0.074400297
210.1 0.069472287
220.1 0.064967825
230.1 0.060848999
240.1 0.057080023
250.1 0.053627709
260.1 0.050461636
270.1 0.047554168
280.1 0.044880341
290.1 0.042417716
300.1 0.040146138
310.1 0.038047548
320.1 0.036105764
330.1 0.034306326
340.1 0.032636268
350.1 0.031083978
360.1 0.029639033
370.1 0.028292098
380.1 0.027034737
390.1 0.025859401
400.1 0.024759287
410.1 0.023728277
420.1 0.022760788
430.1 0.021851806
440.1 0.020996783
450.1 0.02019159
460.1 0.019432467
470.1 0.018716007
480.1 0.018039114
490.1 0.017398948
500.1 0.016792916
510.1 0.016218651
520.1 0.015673983
530.1 0.015156915
540.1 0.01466562
550.1 0.014198411
560.1 0.013753739
570.1 0.013330182
580.1 0.012926427
590.1 0.012541255
600.1 0.012173541
610.1 0.011822243
620.1 0.011486393
630.1 0.011165096
640.1 0.010857516
650.1 0.01056288
660.1 0.010280466
670.1 0.010009597
680.1 0.0097496537
690.1 0.0095000531
700.1 0.0092602498
710.1 0.009029733
720.1 0.0088080251
730.1 0.008594679
740.1 0.0083892755
750.1 0.0081914171
760.1 0.0080007382
770.1 0.0078168919
780.1 0.0076395491
790.1 0.007468404
800.1 0.0073031655
810.1 0.0071435609
820.1 0.0069893373
830.1 0.0068402502
840.1 0.0066960739
850.1 0.0065565914
860.1 0.0064215978
870.1 0.0062908999
880.1 0.0061643146
890.1 0.0060416688
900.1 0.0059227978
910.1 0.005807546
920.1 0.0056957652
930.1 0.0055873148
940.1 0.005482063
950.1 0.0053798818
960.1 0.0052806491
970.1 0.0051842512
980.1 0.0050905806
990.1 0.0049995342

WT WT:
0.1 0.00015838834
10.1 0.38730399
20.1 0.65114416
30.1 0.76431232
40.1 0.79868238
50.1 0.80432271
60.1 0.80348185
70.1 0.80354099
80.1 0.80605751
90.1 0.81073511
100.1 0.81686719
110.1 0.8237982
120.1 0.83103623
130.1 0.83824407
140.1 0.84520746
150.1 0.85180217
160.1 0.85796397
170.1 0.86366822
180.1 0.86891593
190.1 0.87372347
200.1 0.87811561
210.1 0.88212135
220.1 0.88577127
230.1 0.88909579
240.1 0.89212401
250.1 0.89488316
260.1 0.89739845
270.1 0.89969295
280.1 0.90178761
290.1 0.90370132
300.1 0.90545115
310.1 0.90705242
320.1 0.90851896
330.1 0.90986306
340.1 0.91109582
350.1 0.91222717
360.1 0.91326609
370.1 0.91422056
380.1 0.91509794
390.1 0.9159047
400.1 0.91664672
410.1 0.91732914
420.1 0.91795695
430.1 0.91853444
440.1 0.91906554
450.1 0.91955385
460.1 0.92000267
470.1 0.92041497
480.1 0.92079334
490.1 0.9211403
500.1 0.9214581
510.1 0.92174878
520.1 0.92201422
530.1 0.92225619
540.1 0.92247627
550.1 0.92267595
560.1 0.92285662
570.1 0.92301945
580.1 0.92316557
590.1 0.92329605
600.1 0.92341185
610.1 0.92351389
620.1 0.92360301
630.1 0.92367999
640.1 0.92374556
650.1 0.9238004
660.1 0.92384515
670.1 0.92388043
680.1 0.92390675
690.1 0.92392457
700.1 0.92393436
710.1 0.92393658
720.1 0.92393163
730.1 0.92391988
740.1 0.92390171
750.1 0.9238775
760.1 0.92384752
770.1 0.92381206
780.1 0.92377144
790.1 0.92372592
800.1 0.92367576
810.1 0.92362122
820.1 0.92356245
830.1 0.92349971
840.1 0.92343311
850.1 0.92336287
860.1 0.92328916
870.1 0.92321215
880.1 0.92313198
890.1 0.92304881
900.1 0.92296278
910.1 0.92287401
920.1 0.92278263
930.1 0.92268879
940.1 0.92259254
950.1 0.92249402
960.1 0.9223934
970.1 0.92229074
980.1 0.92218609
990.1 0.92207955



==> Data/Fig1b.dat <==
WL ZL:
0.1 9.100409e-06
10.1 0.034716969
20.1 0.052085827
30.1 0.044240439
40.1 0.035563744
50.1 0.036288345
60.1 0.045007298
70.1 0.057907954
80.1 0.072198832
90.1 0.086362222
100.1 0.099708288
110.1 0.11198725
120.1 0.12316185
130.1 0.13329058
140.1 0.14246759
150.1 0.15079441
160.1 0.15837002
170.1 0.16528554
180.1 0.17162114
190.1 0.17744759
200.1 0.1828268
210.1 0.18781279
220.1 0.19245211
230.1 0.19678516
240.1 0.20084721
250.1 0.204669
260.1 0.20827727
270.1 0.21169535
280.1 0.21494366
290.1 0.21804027
300.1 0.22100095
310.1 0.2238396
320.1 0.22656815
330.1 0.22919802
340.1 0.23173871
350.1 0.23419888
360.1 0.23658612
370.1 0.2389075
380.1 0.24116807
390.1 0.24337412
400.1 0.24553053
410.1 0.24764161
420.1 0.24971143
430.1 0.2517434
440.1 0.25374076
450.1 0.25570633
460.1 0.25764244
470.1 0.25955159
480.1 0.26143616
490.1 0.26329811
500.1 0.26513924
510.1 0.26696115
520.1 0.26876531
530.1 0.27055285
540.1 0.27232488
550.1 0.2740828
560.1 0.27582714
570.1 0.27755948
580.1 0.27928065
590.1 0.2809912
600.1 0.28269206
610.1 0.28438382
620.1 0.2860671
630.1 0.28774249
640.1 0.28941042
650.1 0.29107135
660.1 0.2927256
670.1 0.29437332
680.1 0.29601524
690.1 0.29765179
700.1 0.29928333
710.1 0.30091014
720.1 0.30253251
730.1 0.30415069
740.1 0.30576488
750.1 0.30737528
760.1 0.30898203
770.1 0.31058542
780.1 0.31218568
790.1 0.31378253
800.1 0.31537614
810.1 0.31696659
820.1 0.31855439
830.1 0.32013957
840.1 0.3217223
850.1 0.32330271
860.1 0.32488081
870.1 0.32645672
880.1 0.32803057
890.1 0.32960236
900.1 0.33117213
910.1 0.33273996
920.1 0.33430585
930.1 0.33586984
940.1 0.3374319
950.1 0.33899207
960.1 0.3405502
970.1 0.3421063
980.1 0.34366064
990.1 0.34521331

WL ZT + WT ZL:
0.1 0.99982945
10.1 0.51455886
20.1 0.19412053
30.1 0.095558127
40.1 0.10256275
50.1 0.13590584
60.1 0.16509261
70.1 0.18357585
80.1 0.19248533
90.1 0.19441925
100.1 0.19168732
110.1 0.1860056
120.1 0.17857262
130.1 0.17020256
140.1 0.1614379
150.1 0.1526338
160.1 0.14401747
170.1 0.13572873
180.1 0.12784777
190.1 0.12041509
200.1 0.11344475
210.1 0.10693355
220.1 0.10086732
230.1 0.095225326
240.1 0.089983281
250.1 0.085115263
260.1 0.080595015
270.1 0.076396814
280.1 0.072495988
290.1 0.068869234
300.1 0.065494747
310.1 0.062352284
320.1 0.059423135
330.1 0.056690176
340.1 0.054137636
350.1 0.051751105
360.1 0.049517405
370.1 0.047424516
380.1 0.045461404
390.1 0.043618108
400.1 0.041885486
410.1 0.040255183
420.1 0.038719583
430.1 0.037271707
440.1 0.035905186
450.1 0.034614185
460.1 0.033393352
470.1 0.032237801
480.1 0.031143049
490.1 0.03010497
500.1 0.029119769
510.1 0.028183954
520.1 0.027294307
530.1 0.026447857
540.1 0.025641863
550.1 0.02487381
560.1 0.024141345
570.1 0.023442328
580.1 0.022774746
590.1 0.022136736
600.1 0.021526576
610.1 0.02094266
620.1 0.020383497
630.1 0.019847698
640.1 0.019333966
650.1 0.018841097
660.1 0.018367961
670.1 0.017913505
680.1 0.017476753
690.1 0.017056789
700.1 0.016652751
710.1 0.016263833
720.1 0.015889277
730.1 0.015528375
740.1 0.015180456
750.1 0.014844896
760.1 0.014521103
770.1 0.014208525
780.1 0.013906639
790.1 0.013614946
800.1 0.013332984
810.1 0.013060315
820.1 0.01279653
830.1 0.012541238
840.1 0.01229407
850.1 0.012054675
860.1 0.011822723
870.1 0.0115979
880.1 0.011379909
890.1 0.011168467
900.1 0.010963307
910.1 0.010764176
920.1 0.010570831
930.1 0.010383045
940.1 0.010200597
950.1 0.010023283
960.1 0.0098509027
970.1 0.0096832695
980.1 0.0095202073
990.1 0.0093615463

WT ZT:
0.1 0.00016144927
10.1 0.45072417
20.1 0.75379364
30.1 0.86020143
40.1 0.86187351
50.1 0.82780582
60.1 0.78990009
70.1 0.7585162
80.1 0.73531583
90.1 0.71921853
100.1 0.70860439
110.1 0.70200715
120.1 0.69826552
130.1 0.69650686
140.1 0.69609451
150.1 0.69657179
160.1 0.69761251
170.1 0.69898573
180.1 0.70053109
190.1 0.70213732
200.1 0.70372845
210.1 0.70525366
220.1 0.70668057
230.1 0.70798952
240.1 0.70916951
250.1 0.71021573
260.1 0.71112772
270.1 0.71190784
280.1 0.71256035
290.1 0.7130905
300.1 0.71350431
310.1 0.71380811
320.1 0.71400871
330.1 0.7141118
340.1 0.71412365
350.1 0.71405002
360.1 0.71389647
370.1 0.71366799
380.1 0.71337053
390.1 0.71300777
400.1 0.71258398
410.1 0.71210321
420.1 0.71156899
430.1 0.7109849
440.1 0.71035405
450.1 0.70967948
460.1 0.70896421
470.1 0.70821061
480.1 0.70742079
490.1 0.70659692
500.1 0.705741
510.1 0.7048549
520.1 0.70394038
530.1 0.7029993
540.1 0.70203325
550.1 0.70104339
560.1 0.70003152
570.1 0.69899819
580.1 0.6979446
590.1 0.69687206
600.1 0.69578136
610.1 0.69467352
620.1 0.6935494
630.1 0.69240981
640.1 0.69125562
650.1 0.69008755
660.1 0.68890644
670.1 0.68771317
680.1 0.68650801
690.1 0.68529142
700.1 0.68406392
710.1 0.68282603
720.1 0.68157822
730.1 0.68032094
740.1 0.67905467
750.1 0.67777982
760.1 0.67649687
770.1 0.67520606
780.1 0.67390768
790.1 0.67260252
800.1 0.67129088
810.1 0.6699731
820.1 0.66864908
830.1 0.6673192
840.1 0.66598363
850.1 0.66464262
860.1 0.66329646
870.1 0.66194538
880.1 0.66058952
890.1 0.65922918
900.1 0.65786457
910.1 0.65649587
920.1 0.65512332
930.1 0.65374712
940.1 0.6523675
950.1 0.65098465
960.1 0.64959889
970.1 0.64821043
980.1 0.64681915
990.1 0.64542515



==> Data/Fig1c.dat <==
WL h:
0.1 3.3314331e-05
10.1 0.11879733
20.1 0.22862186
30.1 0.3140434
40.1 0.38424389
50.1 0.44454954
60.1 0.49781566
70.1 0.54553173
80.1 0.58849727
90.1 0.62719629
100.1 0.66198785
110.1 0.6931916
120.1 0.72111801
130.1 0.74607252
140.1 0.76835252
150.1 0.78824114
160.1 0.80600244
170.1 0.8218781
180.1 0.83608648
190.1 0.84882279
200.1 0.86026012
210.1 0.87055111
220.1 0.87982976
230.1 0.88821351
240.1 0.8958051
250.1 0.90269435
260.1 0.90895976
270.1 0.91467003
280.1 0.9198853
290.1 0.9246583
300.1 0.92903533
310.1 0.93305708
320.1 0.93675943
330.1 0.94017403
340.1 0.94332889
350.1 0.9462488
360.1 0.94895578
370.1 0.95146941
380.1 0.95380715
390.1 0.95598459
400.1 0.95801569
410.1 0.95991294
420.1 0.96168759
430.1 0.96334973
440.1 0.96490848
450.1 0.96637205
460.1 0.9677479
470.1 0.96904275
480.1 0.97026273
490.1 0.97141341
500.1 0.97249985
510.1 0.97352667
520.1 0.97449808
530.1 0.97541794
540.1 0.97628976
550.1 0.97711681
560.1 0.97790204
570.1 0.97864821
580.1 0.97935781
590.1 0.98003318
600.1 0.98067645
610.1 0.9812896
620.1 0.98187446
630.1 0.98243273
640.1 0.98296597
650.1 0.98347565
660.1 0.98396311
670.1 0.98442962
680.1 0.98487634
690.1 0.98530438
700.1 0.98571474
710.1 0.98610839
720.1 0.9864862
730.1 0.98684901
740.1 0.9871976
750.1 0.98753269
760.1 0.98785496
770.1 0.98816506
780.1 0.98846358
790.1 0.98875109
800.1 0.98902812
810.1 0.98929517
820.1 0.98955271
830.1 0.98980117
840.1 0.99004099
850.1 0.99027255
860.1 0.99049623
870.1 0.99071238
880.1 0.99092132
890.1 0.99112338
900.1 0.99131884
910.1 0.991508
920.1 0.99169112
930.1 0.99186845
940.1 0.99204023
950.1 0.99220669
960.1 0.99236804
970.1 0.99252449
980.1 0.99267624
990.1 0.99282346

WT h:
0.1 0.99996669
10.1 0.88120267
20.1 0.77137814
30.1 0.6859566
40.1 0.61575611
50.1 0.55545046
60.1 0.50218434
70.1 0.45446827
80.1 0.41150273
90.1 0.37280371
100.1 0.33801215
110.1 0.3068084
120.1 0.27888199
130.1 0.25392748
140.1 0.23164748
150.1 0.21175886
160.1 0.19399756
170.1 0.1781219
180.1 0.16391352
190.1 0.15117721
200.1 0.13973988
210.1 0.12944889
220.1 0.12017024
230.1 0.11178649
240.1 0.1041949
250.1 0.097305654
260.1 0.091040241
270.1 0.085329975
280.1 0.080114703
290.1 0.0753417
300.1 0.070964673
310.1 0.066942918
320.1 0.063240572
330.1 0.059825966
340.1 0.056671112
350.1 0.053751203
360.1 0.05104422
370.1 0.048530591
380.1 0.046192851
390.1 0.04401541
400.1 0.041984313
410.1 0.040087059
420.1 0.038312411
430.1 0.036650268
440.1 0.035091521
450.1 0.033627945
460.1 0.032252105
470.1 0.030957252
480.1 0.029737267
490.1 0.028586586
500.1 0.027500146
510.1 0.026473329
520.1 0.025501923
530.1 0.024582064
540.1 0.023710235
550.1 0.022883189
560.1 0.022097956
570.1 0.021351792
580.1 0.020642189
590.1 0.019966824
600.1 0.019323555
610.1 0.018710404
620.1 0.018125542
630.1 0.017567275
640.1 0.017034031
650.1 0.016524354
660.1 0.016036891
670.1 0.015570384
680.1 0.015123659
690.1 0.014695622
700.1 0.014285256
710.1 0.01389161
720.1 0.013513797
730.1 0.013150985
740.1 0.012802399
750.1 0.01246731
760.1 0.012145037
770.1 0.011834939
780.1 0.011536416
790.1 0.011248906
800.1 0.010971877
810.1 0.01070483
820.1 0.010447294
830.1 0.010198826
840.1 0.0099590076
850.1 0.0097274456
860.1 0.0095037681
870.1 0.0092876236
880.1 0.0090786796
890.1 0.0088766226
900.1 0.0086811551
910.1 0.0084919957
920.1 0.0083088779
930.1 0.0081315489
940.1 0.0079597691
950.1 0.007793311
960.1 0.007631959
970.1 0.007475508
980.1 0.0073237619
990.1 0.007176535



==> Data/Fig1d.dat <==
ZL h:
0.1 2.9552748e-05
10.1 0.11110691
20.1 0.21563432
30.1 0.29652753
40.1 0.36238985
50.1 0.41855502
60.1 0.46807873
70.1 0.51265254
80.1 0.55319944
90.1 0.59023479
100.1 0.62407737
110.1 0.65496069
120.1 0.68308795
130.1 0.70865444
140.1 0.73185552
150.1 0.75288582
160.1 0.77193597
170.1 0.789189
180.1 0.80481787
190.1 0.81898355
200.1 0.83183406
210.1 0.84350415
220.1 0.85411565
230.1 0.86377813
240.1 0.87258971
250.1 0.88063797
260.1 0.88800098
270.1 0.89474817
280.1 0.90094134
290.1 0.90663539
300.1 0.91187919
310.1 0.9167162
320.1 0.92118513
330.1 0.9253205
340.1 0.9291531
350.1 0.93271045
360.1 0.93601718
370.1 0.93909532
380.1 0.94196467
390.1 0.94464302
400.1 0.94714638
410.1 0.94948916
420.1 0.9516844
430.1 0.95374385
440.1 0.95567817
450.1 0.95749702
460.1 0.95920917
470.1 0.9608226
480.1 0.96234458
490.1 0.96378174
500.1 0.96514011
510.1 0.96642525
520.1 0.9676422
530.1 0.96879562
540.1 0.96988976
550.1 0.97092854
560.1 0.97191557
570.1 0.97285417
580.1 0.9737474
590.1 0.9745981
600.1 0.97540888
610.1 0.97618216
620.1 0.97692019
630.1 0.97762504
640.1 0.97829865
650.1 0.9789428
660.1 0.97955917
670.1 0.98014931
680.1 0.98071467
690.1 0.9812566
700.1 0.98177637
710.1 0.98227514
720.1 0.98275403
730.1 0.98321407
740.1 0.98365621
750.1 0.98408136
760.1 0.98449039
770.1 0.98488407
780.1 0.98526317
790.1 0.98562838
800.1 0.98598037
810.1 0.98631976
820.1 0.98664715
830.1 0.98696308
840.1 0.98726808
850.1 0.98756264
860.1 0.98784723
870.1 0.9881223
880.1 0.98838825
890.1 0.98864548
900.1 0.98889437
910.1 0.98913527
920.1 0.98936852
930.1 0.98959443
940.1 0.9898133
950.1 0.99002543
960.1 0.99023108
970.1 0.99043051
980.1 0.99062397
990.1 0.99081169

ZT h:
0.1 0.99997045
10.1 0.88889309
20.1 0.78436568
30.1 0.70347247
40.1 0.63761015
50.1 0.58144498
60.1 0.53192127
70.1 0.48734746
80.1 0.44680056
90.1 0.40976521
100.1 0.37592263
110.1 0.34503931
120.1 0.31691205
130.1 0.29134556
140.1 0.26814448
150.1 0.24711418
160.1 0.22806403
170.1 0.210811
180.1 0.19518213
190.1 0.18101645
200.1 0.16816594
210.1 0.15649585
220.1 0.14588435
230.1 0.13622187
240.1 0.12741029
250.1 0.11936203
260.1 0.11199902
270.1 0.10525183
280.1 0.099058663
290.1 0.093364606
300.1 0.088120806
310.1 0.083283801
320.1 0.07881487
330.1 0.074679502
340.1 0.070846901
350.1 0.067289552
360.1 0.063982819
370.1 0.06090468
380.1 0.058035331
390.1 0.055356983
400.1 0.052853623
410.1 0.050510839
420.1 0.048315604
430.1 0.046256154
440.1 0.044321832
450.1 0.04250298
460.1 0.040790832
470.1 0.039177399
480.1 0.037655418
490.1 0.03621826
500.1 0.034859885
510.1 0.033574751
520.1 0.032357797
530.1 0.03120438
540.1 0.030110239
550.1 0.029071459
560.1 0.028084432
570.1 0.027145834
580.1 0.0262526
590.1 0.0254019
600.1 0.024591119
610.1 0.023817837
620.1 0.023079809
630.1 0.022374957
640.1 0.021701351
650.1 0.021057196
660.1 0.020440826
670.1 0.019850686
680.1 0.019285326
690.1 0.018743395
700.1 0.018223631
710.1 0.017724856
720.1 0.017245968
730.1 0.016785935
740.1 0.016343791
750.1 0.015918635
760.1 0.015509612
770.1 0.015115927
780.1 0.01473683
790.1 0.014371618
800.1 0.014019628
810.1 0.013680236
820.1 0.013352852
830.1 0.013036923
840.1 0.012731923
850.1 0.01243736
860.1 0.012152766
870.1 0.011877702
880.1 0.011611751
890.1 0.011354516
900.1 0.011105626
910.1 0.010864726
920.1 0.010631481
930.1 0.010405573
940.1 0.010186698
950.1 0.0099745729
960.1 0.0097689241
970.1 0.0095694932
980.1 0.0093760328
990.1 0.0091883088



==> Data/Fig2.dat <==
Wh 14 TeV:
10 2.2058075e-07
20 1.6969015e-05
30 0.00020586153
40 0.0011258327
50 0.0038884972
60 0.009949515
70 0.020645169
80 0.036800585
90 0.058572461
100 0.085437875
110 0.11653391
120 0.15077967
130 0.18719032
140 0.22457331
150 0.26224877
160 0.29953052
170 0.33590465
180 0.37113008
190 0.4046979
200 0.43657735
210 0.46693389
220 0.49572398
230 0.52259215
240 0.54760895
250 0.57118926
260 0.59353699
270 0.61445009
280 0.6338312
290 0.65179832
300 0.66860259
310 0.68458044
320 0.69967474
330 0.71372717
340 0.72678133
350 0.73892387
360 0.75026942
370 0.76103987
380 0.77136084
390 0.78107121
400 0.79015599
410 0.79864939
420 0.8065968
430 0.81405509
440 0.82109415
450 0.82785824
460 0.83437465
470 0.84053286
480 0.84633843
490 0.8518077
500 0.85696043
510 0.86182197
520 0.86642167
530 0.87078987
540 0.87498905
550 0.87908674
560 0.88300551
570 0.88672913
580 0.89026561
590 0.89362302
600 0.89681082
610 0.89983871
620 0.90271987
630 0.90546863
640 0.90809836
650 0.91063907
660 0.91312952
670 0.91554403
680 0.91785471
690 0.92006522
700 0.92218045
710 0.9242015
720 0.92613431
730 0.92798292
740 0.92975262
750 0.93144855
760 0.93307809
770 0.93464585
780 0.93616515
790 0.9376509
800 0.93911746
810 0.94053426
820 0.94189886
830 0.94321266
840 0.94447717
850 0.9456941
860 0.94686492
870 0.94799157
880 0.94907586
890 0.95012037
900 0.95112704
910 0.95209817
920 0.95303773
930 0.95394783
940 0.95483364
950 0.95570241
960 0.9565656
970 0.95740873
980 0.9582248
990 0.95901534
1000 0.95978067

Zh 14 TeV:
10 1.8914666e-07
20 1.4311747e-05
30 0.00017526182
40 0.00097418159
50 0.0034268433
60 0.0089272362
70 0.01883852
80 0.034081684
90 0.054926714
100 0.080947877
110 0.11137947
120 0.14515164
130 0.18124738
140 0.21844666
150 0.25610204
160 0.29346494
170 0.32996041
180 0.36532843
190 0.39908278
200 0.4311963
210 0.46177616
220 0.49076996
230 0.51781449
240 0.54301854
250 0.56680649
260 0.58934722
270 0.61042677
280 0.62994409
290 0.64802656
300 0.6649699
310 0.68109466
320 0.69632492
330 0.71049134
340 0.72363831
350 0.73585742
360 0.74727604
370 0.75814427
380 0.76856621
390 0.77836778
400 0.78753043
410 0.79608899
420 0.80409074
430 0.81159508
440 0.81868232
450 0.82551402
460 0.83210214
470 0.83833556
480 0.84416487
490 0.84970142
500 0.8548939
510 0.85979084
520 0.86442175
530 0.86882025
540 0.87305862
550 0.87720505
560 0.88117046
570 0.88493703
580 0.88851225
590 0.89190408
600 0.89512207
610 0.89817626
620 0.90108057
630 0.90385041
640 0.90650086
650 0.90906382
660 0.91158356
670 0.91404847
680 0.91637741
690 0.91861743
700 0.92075936
710 0.92280447
720 0.92475896
730 0.92662693
740 0.92841399
750 0.93012544
760 0.93176996
770 0.93335067
780 0.93488567
790 0.93639018
800 0.93787949
810 0.93931836
820 0.94070392
830 0.9420375
840 0.94332053
850 0.94455458
860 0.94574121
870 0.9468823
880 0.94797974
890 0.94903628
900 0.95005389
910 0.95103514
920 0.95198435
930 0.95290386
940 0.95379954
950 0.95467993
960 0.95555806
970 0.95641614
980 0.95724672
990 0.95805101
1000 0.95882932

Wh 27 TeV:
10 2.0200489e-07
20 2.0500823e-05
30 0.00024575505
40 0.0013124444
50 0.0044370844
60 0.011151233
70 0.022795631
80 0.040104946
90 0.063055919
100 0.09112608
110 0.12330717
120 0.15851522
130 0.19550385
140 0.23354705
150 0.27161857
160 0.30914172
170 0.34564498
180 0.3807131
190 0.4143154
200 0.44636069
210 0.47643552
220 0.5046169
230 0.53127505
240 0.55648267
250 0.57996619
260 0.60171444
270 0.62195587
280 0.64108216
290 0.65917457
300 0.67601566
310 0.69161969
320 0.70609823
330 0.71961713
340 0.7324548
350 0.744665
360 0.7560802
370 0.76671131
380 0.77662089
390 0.78587632
400 0.79457139
410 0.80286156
420 0.81082373
430 0.8183379
440 0.82538752
450 0.83200478
460 0.83822023
470 0.84406831
480 0.84959156
490 0.8548491
500 0.85993804
510 0.8648281
520 0.86946499
530 0.87384896
540 0.8779965
550 0.8819228
560 0.88564227
570 0.88917296
580 0.89253363
590 0.89575192
600 0.89887311
610 0.9019152
620 0.90482546
630 0.90760485
640 0.91025282
650 0.91277544
660 0.91518284
670 0.91748005
680 0.91967443
690 0.92177393
700 0.92378752
710 0.92572719
720 0.92760985
730 0.92946253
740 0.93125686
750 0.93298374
760 0.93464126
770 0.9362328
780 0.93776095
790 0.93922826
800 0.94063817
810 0.94199279
820 0.94329585
830 0.94455071
840 0.94576114
850 0.94693177
860 0.94806855
870 0.94918039
880 0.95027956
890 0.95135006
900 0.95238534
910 0.9533864
920 0.95435454
930 0.95528924
940 0.95619196
950 0.95706447
960 0.95790758
970 0.95872304
980 0.95951122
990 0.96027414
1000 0.96101306

Zh 27 TeV:
10 1.8349642e-07
20 1.7693593e-05
30 0.0002127264
40 0.0011514781
50 0.0039587054
60 0.010118295
70 0.021006891
80 0.037460972
90 0.059595518
100 0.086982566
110 0.11864423
120 0.15350135
130 0.19033884
140 0.22838259
150 0.26653405
160 0.30418924
170 0.34090055
180 0.37622747
190 0.41007505
200 0.44234491
210 0.47262518
220 0.50104559
230 0.52793166
240 0.5533386
250 0.57698442
260 0.59886628
270 0.61925359
280 0.63853442
290 0.65676804
300 0.67372326
310 0.68941211
320 0.70396056
330 0.71755463
340 0.73048716
350 0.74278675
360 0.75427576
370 0.76496499
380 0.77491901
390 0.78421011
400 0.79294089
410 0.80128526
420 0.80930512
430 0.81686973
440 0.82396087
450 0.83061179
460 0.83685342
470 0.84272199
480 0.84826385
490 0.85354493
500 0.85867024
510 0.8635966
520 0.86826628
530 0.87267786
540 0.87684863
550 0.88079408
560 0.88452904
570 0.88807251
580 0.89144487
590 0.89467645
600 0.89781894
610 0.90088582
620 0.90381991
630 0.90662079
640 0.90928657
650 0.91182628
660 0.9142477
670 0.91655715
680 0.91876151
690 0.92086988
700 0.92289161
710 0.9248402
720 0.92673463
730 0.9286041
740 0.93041508
750 0.93215825
760 0.93383042
770 0.93543537
780 0.93697557
790 0.93845366
800 0.93987319
810 0.94123624
820 0.94254677
830 0.9438083
840 0.94502492
850 0.94620168
860 0.94734523
870 0.94846567
880 0.94957651
890 0.9506587
900 0.95170518
910 0.95271696
920 0.95369525
930 0.95463905
940 0.9555504
950 0.95643076
960 0.95728104
970 0.95810307
980 0.95889716
990 0.95966547
1000 0.96040934



==> Data/Fig3.dat <==
Fig3:
x axis: [ 100.,  200.,  300.,  400.,  500.,  600.,  700.,  800.,  900., 1000.]
a)
zv, tt, zbb:
[[5.98848058e+02, 1.00495929e+02, 3.80283062e+01, 1.33088493e+01, 4.48412959e+00, 1.95428174e+00, 2.21822583e-01, 2.01788584e-01, 2.03404795e-01], 
[7.75262581e+03, 1.20479719e+02, 3.91865524e+01, 1.34849301e+01, 4.53393316e+00, 1.97274906e+00, 2.54867271e-01, 2.01823095e-01, 2.03523077e-01], 
[5.24662258e+04, 4.23724659e+03, 8.67064374e+02, 2.19933658e+02, 4.71067312e+01, 1.36856098e+01, 2.72326708e+00, 7.93347574e-01, 4.27571398e-01]]
signal:
[4.31604287e+03, 1.49687532e+03, 5.72200648e+02, 1.88851480e+02, 2.57330828e+01, 3.54795327e+00, 4.93273627e-01, 9.78228073e-02, 3.26840791e-02]

b)
zv, tt, zbb:
[[7.73709969e+03, 2.30921500e+03, 7.07039386e+02, 1.81847807e+02, 3.62030316e+01, 7.22852683e+00, 4.39374818e+00, 1.25407042e+00, 9.45380454e+00], 
[7.67850828e+04, 3.70842665e+03, 7.87655728e+02, 1.98426216e+02, 3.91511220e+01, 7.76694194e+00, 4.46074752e+00, 1.27160978e+00, 9.49364825e+00],
[6.27860944e+05, 8.42337897e+04, 1.47181597e+04, 3.23025146e+03, 5.36643709e+02, 9.47399502e+01, 2.38021157e+01, 5.88089713e+00, 1.10129595e+01]]
signal:
[7.04949136e+03, 2.85307285e+03, 1.07596075e+03, 3.85696491e+02, 9.67305655e+01, 2.74648608e+01, 1.01954630e+01, 4.37099158e+00, 3.84396885e+00]

c)
wv, tt, wbb, missingLepton:
[[8.14039552e+03, 2.82199866e+03, 1.06581336e+03, 3.28005507e+02, 5.34731648e+01, 8.40008997e+00, 1.82098156e+00, 4.40333557e-01, 2.17157696e-01],
[3.22173349e+04, 5.66575437e+03, 1.79924342e+03, 6.08632832e+02, 1.59430184e+02, 3.15763392e+01, 7.43989571e+00, 1.86965393e+00, 1.19182351e+00],
[1.95416333e+05, 3.97453441e+04, 1.09262285e+04, 3.64028934e+03, 1.10957464e+03, 3.23224120e+02, 1.02065134e+02, 3.56263562e+01, 2.35895787e+01],
[4.09456213e+05, 5.81063719e+04, 1.39689357e+04, 4.48233808e+03, 1.24537766e+03, 3.51754095e+02, 1.08012691e+02, 3.86426919e+01, 2.57460698e+01]]

signal:
[4.61824258e+04, 1.40003548e+04, 4.64540734e+03, 1.72395472e+03, 5.96619412e+02, 1.55149525e+02, 4.25898505e+01, 1.49441658e+01, 9.56588371e+00]

d)
wv, tt, wbb, missingLepton:
[[3.01169874e+00, 4.09410076e+02, 9.58874567e+02, 2.60949228e+02, 3.69879203e+01, 4.79664307e+00, 8.40964985e-01, 1.32081314e-01, 2.07445231e-02],
[4.56329328e+01, 3.04118445e+03, 6.54296280e+03, 1.44171713e+03, 1.11389326e+02, 1.15848566e+01, 1.49343099e+00, 2.86188317e-01, 2.07445231e-02],
[1.45388965e+02, 6.72812649e+03, 1.14928043e+04, 2.82468588e+03, 3.72514210e+02, 6.31059742e+01, 1.27192879e+01, 2.72352606e+00, 6.25344749e-01],
[1.58447253e+02, 8.49800895e+03, 1.47495800e+04, 3.87920463e+03, 4.99929901e+02, 7.41519856e+01, 1.47247937e+01, 3.26478041e+00, 7.76112291e-01]]

signal:
[6302.43731236, 2883.08489009, 1416.49591474,  651.92506464, 224.05214489,   68.68886518,   23.74041358,    9.45480686, 6.84621593]

e)
zv, zbb, missingLepton:
[[1.10340366e+04, 3.67227172e+03, 1.42656740e+03, 5.88818256e+02, 1.14134189e+02, 1.73047947e+01, 3.47110514e+00, 8.18631260e-01, 4.00120205e-01],
[5.14367983e+05, 6.13911400e+04, 9.85323994e+03, 2.91578404e+03, 8.80359651e+02, 2.14188033e+02, 6.07053536e+01, 1.94038634e+01, 1.10993548e+01],
[5.34049404e+05, 6.45988759e+04, 1.05489147e+04, 3.16396235e+03, 9.68512101e+02, 2.33482117e+02, 6.62382742e+01, 2.10241975e+01, 1.19775298e+01]]

signal:
[2.85049706e+04, 9.00749733e+03, 2.86854384e+03, 1.08422181e+03, 3.76804797e+02, 9.59275381e+01, 2.62729486e+01, 9.00878394e+00, 5.54790681e+00]

f):
zv, zbb, missingLepton:
[[6.63324163e-01, 5.31981226e+02, 1.17684314e+03, 2.63905206e+02, 2.89060766e+01, 4.27942414e+00, 6.09379764e-01, 5.89470757e-02, 4.00808069e-03],
[3.30895836e+01, 7.87894416e+03, 6.74174056e+03, 1.15335231e+03, 1.62393026e+02, 2.51701741e+01, 2.98808626e+00, 1.58646712e-01, 4.00808069e-03],
[3.30895836e+01, 8.35878720e+03, 7.51753869e+03, 1.31095311e+03, 1.81571292e+02, 2.69984118e+01, 3.17315181e+00, 1.75689683e-01, 4.00808069e-03]]

signal:
[7.82930897e+03, 2.66908678e+03, 1.01107754e+03, 4.07887284e+02, 1.45079541e+02, 4.30344877e+01, 1.48607131e+01, 5.15481157e+00, 4.35412058e+00]


==> Data/Fig4.dat <==


Fig4:
x axis: [150. 250. 350. 450. 550. 650. 750. 850. 950.]
a)
2jet, value:
[0.30905984 0.66368486 0.81901811 0.88760057 0.9180193  0.95052853
 0.97221071 0.98025659 0.99354369]
2jet, errorbar:
[[0.1478948  0.32921869 0.57853008 0.8292496  0.93958189 0.99134249
  1.01654408 1.01796059 1.04506437]
 [0.15288083 0.36872989 0.7162503  1.32002273 2.05136598 2.13957413
  2.16977586 2.20090958 2.21773719]]
3jet, value:
[0.30614171 0.66674072 0.80379962 0.88654945 0.91985047 0.94838804
 0.96977567 0.98074452 0.99716355]
3jet, errorbar:
[[0.25932127 0.69755026 0.801826   0.90866936 1.09475598 1.06295941
  1.08884379 1.1163106  1.12856702]
 [0.62480574 1.52377374 2.17180552 2.43520373 2.53688477 2.66563031
  2.69870802 2.71141561 2.7502785 ]]

b)
2jet, value: 
[0.32489976 0.6778083  0.83051783 0.89996176 0.93745476 0.96222704 0.97694561 0.98836345 0.99980381]
2jet, errorbar: 
[[0.0347008  0.06502693 0.10650626 0.18938658 0.54350921 0.65399516 0.67025594 0.67615011 0.68564033]
 [0.03497866 0.06606099 0.11037249 0.20371803 0.57765711 0.71904281 0.7372094  0.74556061 0.75759541]]
3jet, value: 
[0.32408545 0.67783518 0.82909169 0.90039394 0.94045394 0.96511684 0.97940761 0.98584427 0.99957722]
3jet, errorbar: 
[[0.27733174 0.39607656 0.58815447 0.78448198 0.96217985 1.00019593 1.01551188 1.02912091 1.04390585]
 [0.22541208 0.40573041 0.6017038  0.89209369 1.77863667 1.96123882 2.01462247 2.0337387  2.06407366]]

c)
2jet, value:
[0.31028459 0.6636169  0.81947125 0.89108299 0.9281645  0.95507002
 0.96630968 0.98074374 0.99503915]
2jet, errorbar:
[[0.04783781 0.10651535 0.26647558 0.51475885 0.70457121 0.84277334
  0.87701349 0.89548054 0.90560761]
 [0.04625001 0.10814857 0.27761044 0.5279333  0.79310582 0.98837384
  1.04831892 1.07492635 1.08909048]]
3jet, value:
[0.31131965 0.66216661 0.81318021 0.88437907 0.92495506 0.9398237
 0.94594262 0.95486149 0.93407752]
3jet, errorbar:
[[0.32839037 0.62255963 0.83077819 0.87775666 0.96179016 1.00161685
  0.99208878 0.95872903 0.87149959]
 [0.49157227 1.68157883 2.17059673 2.42686606 2.52088397 2.58772046
  2.66484815 2.74087156 2.87715516]]

d)
2jet, value:
[0.32468962 0.67796701 0.82937888 0.90050063 0.9401652  0.96162848
 0.97624893 0.9865592  0.99950321]
2jet, errorbar:
[[0.00486099 0.01243314 0.02676228 0.05160435 0.08024598 0.11673915
  0.12546791 0.12820781 0.1295832 ]
 [0.00480137 0.01243309 0.02686526 0.05147382 0.08142739 0.11601835
  0.1252502  0.12887016 0.13088069]]
3jet, value:
[0.3244236  0.67795263 0.82913817 0.90015568 0.93803867 0.96212072
 0.97695783 0.98559685 0.99904943]
3jet, errorbar:
[[0.30068123 0.55053635 0.68850995 0.72024364 0.76325391 0.83552962
  0.86902365 0.91697342 0.84222265]
 [0.30290108 0.5587456  0.74527977 0.78542986 0.83448054 0.97056978
  1.04490049 1.11744152 1.00676063]]

e)
2jet, value:
[0.30948632 0.66355552 0.81949041 0.8905795  0.93053761 0.95414519
 0.96801133 0.97373804 0.99245476]
2jet, errorbar:
[[0.07897172 0.19888953 0.47182875 0.73430493 0.8733192  0.96378229
  0.98975402 1.00839659 1.01236441]
 [0.07726262 0.20364917 0.48823547 0.82633644 1.15733559 1.42457714
  1.50718605 1.53366341 1.56412165]]
3jet, value:
[0.31201729 0.66131829 0.82049969 0.89306623 0.92650311 0.94907125
 0.96595556 0.97720598 0.98584533]
3jet, errorbar:
[[0.30526574 0.66191065 0.8105104  0.88370842 0.93231289 0.98353593
  1.01196995 1.02019817 1.02472813]
 [0.3249005  0.97417588 1.39567761 1.64659302 1.90912623 2.1912877
  2.26605224 2.3139657  2.35043147]]

f)
2jet value:
[0.32452137 0.67828047 0.8286518  0.90114176 0.93929438 0.96206753
 0.97548636 0.9875985  0.99982746]
2jet errorbar:
[[0.01217099 0.0277085  0.05242317 0.09946471 0.1601029  0.23285279
  0.25423062 0.261277   0.2624446 ]
 [0.0121264  0.02730181 0.0529162  0.09999707 0.16069277 0.23815476
  0.25839552 0.2687872  0.2703439 ]]
3jet value:
[0.32504035 0.67876536 0.82965732 0.90000999 0.93864263 0.96208325
 0.97709278 0.98597471 0.99926091]
3jet errorbar:
[[0.3322267  0.63738526 0.77016129 0.88398957 0.87647507 0.93495417
  0.95777775 0.99848525 0.97074051]
 [0.40844428 0.78618999 0.9921114  1.13417866 1.13826669 1.26394601
  1.35288003 1.4272771  1.35710011]]


==> Data/Fig5.dat <==


Fig5:
x axis: [150. 250. 350. 450. 550. 650. 750. 850. 950.]

a)
prediction:
[0.30985565 0.66398724 0.81840126 0.89153238 0.93109866 0.95510494
 0.97029136 0.98065385 0.99358138]

value:
[0.30991003 0.66372238 0.81836684 0.89285907 0.93021269 0.95502145
 0.97096587 0.98174059 0.99329755]

errorbar statistical:
[[0.01847593 0.05008446 0.11661481 0.22061594 0.31137832 0.36842078
  0.38695438 0.38764357 0.39617465]
 [0.01876674 0.05010211 0.12106252 0.21686991 0.32077543 0.38053915
  0.39284143 0.40825125 0.41244936]]

errorbar statistical+systematic:
[[0.05330441 0.07077043 0.12688189 0.22621095 0.31536718 0.37179816
  0.39017136 0.39085488 0.39931736]
 [0.0534059  0.07078292 0.13098143 0.22255911 0.32464885 0.38380991
  0.39601059 0.41130169 0.41546899]]


b)
prediction:
[0.32462013 0.67793352 0.82941665 0.9007696  0.93930743 0.96196214
 0.97656997 0.98655939 1.00082499]

value:
[0.3245343  0.67791852 0.82921228 0.90060283 0.93955563 0.96170992
 0.97690016 0.9867863  1.00041877]

errorbar statistical:
[[0.00200906 0.0052137  0.01055049 0.01927316 0.02907246 0.03609203
  0.03748078 0.03845699 0.03893011]
 [0.0019788  0.00523518 0.01056773 0.0193753  0.02915109 0.03522894
  0.03757855 0.0384179  0.03860089]]

errorbar statistical+systematic:
[[0.05004035 0.05027109 0.05110101 0.05358596 0.05783777 0.0616655
  0.06248847 0.06307884 0.06336839]
 [0.05003914 0.05027332 0.05110457 0.05362278 0.05787733 0.06116435
  0.06254716 0.06305502 0.06316667]]

